On the ultra-long spin period of 4U 1954+31

4U 1954+31 is a high-mass X-ray binary (HMXB) that contains a neutron star and an M supergiant companion. The neutron star has a spin period of ~5.4 hr. The traditional wind-accreting model requires an ultra-strong magnetic field for the neutron star to explain its extremely long spin period, which seems problematic for the neutron star with an age of a few tens of million years. In this work, we take into account the unsteady feature of wind accretion, which results in alternation of the direction of the wind matter's angular momentum. Accordingly, the torque exerted by the accreted wind matter varies between positive and negative from time to time, and largely cancels out over long time. In such a scenario, neutron stars can naturally attain long spin periods without the requirement of a very strong magnetic field. This may also provide a reasonable explanation for the spin period distribution of long-period neutron stars in HMXBs.

==> On_the_ultra-long_spin_period_of__4U_1954+31/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
